Hierarchical Orthogonal Factorization: Sparse Least Squares Problems

In this work, we develop a fast hierarchical solver for solving large, sparse least squares problems. We build upon the algorithm, spaQR (sparsified QR), that was developed by the authors to solve large sparse linear systems. Our algorithm is built on top of a Nested Dissection based multifrontal QR approach. We use low-rank approximations on the frontal matrices to sparsify the vertex separators at every level in the elimination tree. Using a two-step sparsification scheme, we reduce the number of columns and maintain the ratio of rows to columns in each front without introducing any additional fill-in. With this improvised scheme, we show that the runtime of the algorithm scales as $\mathcal{O}(M \log N)$ and uses $\mathcal{O}(M)$ memory to store the factorization. This is achieved at the expense of a small and controllable approximation error. The end result is an approximate factorization of the matrix stored as a sequence of sparse orthogonal and upper-triangular factors and hence easy to apply/solve with a vector. Finally, we compare the performance of the spaQR algorithm in solving sparse least squares problems with direct multifrontal QR and CGLS iterative method with a standard diagonal preconditioner.

==> results/2d_invpoi_1_5_cgls.dat <==
0 4.91e-01
1 2.76e-01
2 1.90e-01
3 1.51e-01
4 1.20e-01
5 1.00e-01
6 8.71e-02
7 7.53e-02
8 6.70e-02
9 6.09e-02
10 5.50e-02
11 5.07e-02
12 4.75e-02
13 4.41e-02
14 4.13e-02
15 3.91e-02
16 3.69e-02
17 3.46e-02
18 3.27e-02
19 3.09e-02
20 2.90e-02
21 2.73e-02
22 2.60e-02
23 2.45e-02
24 2.34e-02
25 2.25e-02
26 2.16e-02
27 2.08e-02
28 2.03e-02
29 1.97e-02
30 1.91e-02
31 1.86e-02
32 1.81e-02
33 1.75e-02
34 1.70e-02
35 1.64e-02
36 1.58e-02
37 1.52e-02
38 1.47e-02
39 1.42e-02
40 1.38e-02
41 1.34e-02
42 1.31e-02
43 1.28e-02
44 1.25e-02
45 1.23e-02
46 1.20e-02
47 1.18e-02
48 1.16e-02
49 1.13e-02
50 1.10e-02
51 1.08e-02
52 1.05e-02
53 1.03e-02
54 1.00e-02
55 9.83e-03
56 9.64e-03
57 9.46e-03
58 9.27e-03
59 9.10e-03
60 8.94e-03
61 8.76e-03
62 8.59e-03
63 8.44e-03
64 8.29e-03
65 8.13e-03
66 7.99e-03
67 7.87e-03
68 7.73e-03
69 7.62e-03
70 7.53e-03
71 7.42e-03
72 7.31e-03
73 7.22e-03
74 7.10e-03
75 6.99e-03
76 6.88e-03
77 6.75e-03
78 6.63e-03
79 6.53e-03
80 6.40e-03
81 6.31e-03
82 6.22e-03
83 6.13e-03
84 6.06e-03
85 5.98e-03
86 5.91e-03
87 5.86e-03
88 5.79e-03
89 5.71e-03
90 5.64e-03
91 5.56e-03
92 5.49e-03
93 5.41e-03
94 5.34e-03
95 5.27e-03
96 5.20e-03
97 5.13e-03
98 5.08e-03
99 5.03e-03

==> results/2d_invpoi_1_5_spaqr.dat <==
0 5.49e-03
1 2.42e-03
2 1.06e-03
3 4.70e-04
4 2.89e-04
5 2.03e-04
6 1.02e-04
7 6.41e-05
8 3.79e-05
9 2.31e-05
10 1.20e-05
11 6.44e-06
12 3.42e-06
13 1.89e-06
14 1.15e-06
15 6.90e-07
16 3.56e-07
17 2.14e-07
18 1.07e-07
19 7.04e-08
20 3.83e-08
21 1.91e-08
22 1.23e-08
23 6.49e-09
24 4.21e-09
25 1.99e-09
26 1.18e-09
27 6.27e-10
28 3.47e-10
29 1.93e-10
30 1.20e-10
31 6.53e-11
32 4.54e-11
33 2.61e-11
34 1.29e-11
35 6.42e-12
36 2.71e-12
37 1.59e-12
38 7.92e-13

==> results/2d_invpoi_1_cgls.dat <==
0 4.97e-01
1 2.82e-01
2 1.92e-01
3 1.54e-01
4 1.24e-01
5 1.02e-01
6 8.99e-02
7 7.88e-02
8 6.94e-02
9 6.33e-02
10 5.75e-02
11 5.24e-02
12 4.88e-02
13 4.54e-02
14 4.21e-02
15 3.98e-02
16 3.74e-02
17 3.52e-02
18 3.35e-02
19 3.18e-02
20 3.02e-02
21 2.90e-02
22 2.77e-02
23 2.64e-02
24 2.55e-02
25 2.45e-02
26 2.35e-02
27 2.28e-02
28 2.20e-02
29 2.11e-02
30 2.05e-02
31 1.99e-02
32 1.92e-02
33 1.87e-02
34 1.82e-02
35 1.76e-02
36 1.72e-02
37 1.67e-02
38 1.63e-02
39 1.59e-02
40 1.55e-02
41 1.51e-02
42 1.48e-02
43 1.44e-02
44 1.41e-02
45 1.38e-02
46 1.35e-02
47 1.32e-02
48 1.30e-02
49 1.27e-02
50 1.24e-02
51 1.22e-02
52 1.20e-02
53 1.18e-02
54 1.16e-02
55 1.14e-02
56 1.12e-02
57 1.10e-02
58 1.08e-02
59 1.06e-02
60 1.04e-02
61 1.02e-02
62 1.01e-02
63 9.92e-03
64 9.77e-03
65 9.61e-03
66 9.47e-03
67 9.33e-03
68 9.19e-03
69 9.06e-03
70 8.94e-03
71 8.80e-03
72 8.69e-03
73 8.57e-03
74 8.44e-03
75 8.34e-03
76 8.23e-03
77 8.12e-03
78 8.03e-03
79 7.92e-03
80 7.81e-03
81 7.72e-03
82 7.62e-03
83 7.52e-03
84 7.44e-03
85 7.36e-03
86 7.27e-03
87 7.19e-03
88 7.11e-03
89 7.03e-03
90 6.95e-03
91 6.87e-03
92 6.79e-03
93 6.73e-03
94 6.66e-03
95 6.58e-03
96 6.52e-03
97 6.45e-03
98 6.38e-03
99 6.33e-03

==> results/2d_invpoi_1_spaqr.dat <==
0 4.93e-04
1 1.33e-04
2 4.26e-05
3 1.11e-05
4 2.23e-06
5 8.63e-07
6 3.00e-07
7 6.82e-08
8 2.02e-08
9 3.13e-09
10 3.98e-10
11 6.39e-11
12 8.25e-12
13 1.73e-12
14 3.13e-13

==> results/2d_invpoi_2_cgls.dat <==
0 4.84e-01
1 2.69e-01
2 1.86e-01
3 1.47e-01
4 1.17e-01
5 9.78e-02
6 8.43e-02
7 7.33e-02
8 6.50e-02
9 5.82e-02
10 5.28e-02
11 4.81e-02
12 4.42e-02
13 4.10e-02
14 3.78e-02
15 3.53e-02
16 3.32e-02
17 3.10e-02
18 2.93e-02
19 2.77e-02
20 2.61e-02
21 2.49e-02
22 2.37e-02
23 2.25e-02
24 2.16e-02
25 2.06e-02
26 1.97e-02
27 1.89e-02
28 1.82e-02
29 1.74e-02
30 1.68e-02
31 1.62e-02
32 1.57e-02
33 1.51e-02
34 1.46e-02
35 1.42e-02
36 1.37e-02
37 1.33e-02
38 1.29e-02
39 1.25e-02
40 1.21e-02
41 1.18e-02
42 1.15e-02
43 1.12e-02
44 1.09e-02
45 1.06e-02
46 1.04e-02
47 1.01e-02
48 9.86e-03
49 9.61e-03
50 9.39e-03
51 9.19e-03
52 8.98e-03
53 8.78e-03
54 8.60e-03
55 8.43e-03
56 8.25e-03
57 8.09e-03
58 7.94e-03
59 7.77e-03
60 7.63e-03
61 7.49e-03
62 7.34e-03
63 7.21e-03
64 7.09e-03
65 6.94e-03
66 6.83e-03
67 6.71e-03
68 6.58e-03
69 6.48e-03
70 6.37e-03
71 6.26e-03
72 6.16e-03
73 6.06e-03
74 5.96e-03
75 5.86e-03
76 5.77e-03
77 5.68e-03
78 5.59e-03
79 5.51e-03
80 5.42e-03
81 5.34e-03
82 5.27e-03
83 5.19e-03
84 5.11e-03
85 5.05e-03
86 4.97e-03
87 4.92e-03
88 4.85e-03
89 4.77e-03
90 4.71e-03
91 4.65e-03
92 4.59e-03
93 4.53e-03
94 4.47e-03
95 4.41e-03
96 4.36e-03
97 4.30e-03
98 4.25e-03
99 4.20e-03

==> results/2d_invpoi_2_spaqr.dat <==
0 2.96e-03
1 9.44e-04
2 1.92e-04
3 9.13e-05
4 3.30e-05
5 1.15e-05
6 3.49e-06
7 1.21e-06
8 4.14e-07
9 1.63e-07
10 5.86e-08
11 1.65e-08
12 6.77e-09
13 1.91e-09
14 6.75e-10
15 2.65e-10
16 6.94e-11
17 2.89e-11
18 8.99e-12
19 2.79e-12
20 9.39e-13

==> results/2d_invpoi_2_topsep.dat <==
16	4096
15	4096
14	4096
13	4096
12	1164
11	835
10	653
9	437
8	353
7	247
6	185
5	131
4	96
3	26
2	26

==> results/3d_invpoi_1.5_alpha_level.dat <==
level	q1	median	q2
15	1E+00	1.25E+00	1.533E+00
14	1.194E+00	1.429E+00	1.708E+00
13	1.357E+00	1.52E+00	1.757E+00
12	1.375E+00	1.5E+00	1.632E+00
11	1.399E+00	1.514E+00	1.628E+00
10	1.435E+00	1.516E+00	1.659E+00
9	1.412E+00	1.512E+00	1.731E+00
8	1.408E+00	1.517E+00	1.644E+00
7	1.423E+00	1.486E+00	1.569E+00
6	1.414E+00	1.465E+00	1.782E+00
5	1.404E+00	1.449E+00	1.548E+00
4	1.42E+00	1.443E+00	1.546E+00
3	1.397E+00	1.549E+00	1.837E+00
2	1.42E+00	1.464E+00	1.49E+00
1	1.77E+00	1.77E+00	1.77E+00

==> results/3d_invpoi_1.5_cgls.dat <==
0 4.97e-01
1 2.92e-01
2 1.95e-01
3 1.38e-01
4 1.08e-01
5 8.79e-02
6 7.42e-02
7 6.27e-02
8 5.43e-02
9 4.78e-02
10 4.29e-02
11 3.86e-02
12 3.49e-02
13 3.18e-02
14 2.92e-02
15 2.71e-02
16 2.50e-02
17 2.33e-02
18 2.17e-02
19 2.04e-02
20 1.91e-02
21 1.80e-02
22 1.69e-02
23 1.60e-02
24 1.51e-02
25 1.43e-02
26 1.36e-02
27 1.29e-02
28 1.22e-02
29 1.16e-02
30 1.11e-02
31 1.05e-02
32 1.00e-02
33 9.58e-03
34 9.15e-03
35 8.73e-03
36 8.35e-03
37 7.97e-03
38 7.62e-03
39 7.26e-03
40 6.93e-03
41 6.61e-03
42 6.31e-03
43 6.03e-03
44 5.76e-03
45 5.51e-03
46 5.27e-03
47 5.03e-03
48 4.81e-03
49 4.60e-03
50 4.39e-03
51 4.19e-03
52 4.00e-03
53 3.82e-03
54 3.65e-03
55 3.48e-03
56 3.32e-03
57 3.17e-03
58 3.03e-03
59 2.89e-03
60 2.76e-03
61 2.64e-03
62 2.52e-03
63 2.41e-03
64 2.30e-03
65 2.19e-03
66 2.10e-03
67 2.00e-03
68 1.91e-03
69 1.83e-03
70 1.74e-03
71 1.66e-03
72 1.59e-03
73 1.51e-03
74 1.44e-03
75 1.37e-03
76 1.31e-03
77 1.25e-03
78 1.19e-03
79 1.14e-03
80 1.08e-03
81 1.03e-03
82 9.84e-04
83 9.39e-04
84 8.94e-04
85 8.54e-04
86 8.13e-04
87 7.75e-04
88 7.39e-04
89 7.05e-04
90 6.72e-04
91 6.40e-04
92 6.09e-04
93 5.80e-04
94 5.53e-04
95 5.27e-04
96 5.02e-04
97 4.78e-04
98 4.57e-04
99 4.35e-04

==> results/3d_invpoi_1.5_spaqr.dat <==
0 8.25e-03
1 6.01e-04
2 3.97e-05
3 3.11e-06
4 2.31e-07
5 2.08e-08
6 1.65e-09
7 1.43e-10
8 1.19e-11
9 9.49e-13


==> results/3d_invpoi_1_alpha_level.dat <==
level	q1	median	q2
15	1E+00	1E+00	1E+00
14	1E+00	1E+00	1E+00
13	1E+00	1E+00	1E+00
12	1E+00	1E+00	1.016E+00
11	1E+00	1E+00	1.033E+00
10	1E+00	1E+00	1.102E+00
9	1E+00	1E+00	1.083E+00
8	1E+00	1.008E+00	1.094E+00
7	1E+00	1.016E+00	1.084E+00
6	1.004E+00	1.032E+00	1.077E+00
5	1.008E+00	1.046E+00	1.062E+00
4	1.027E+00	1.052E+00	1.057E+00
3	1.041E+00	1.044E+00	1.049E+00
2	1.057E+00	1.072E+00	1.08E+00
1	1.096E+00	1.096E+00	1.096E+00

==> results/3d_invpoi_1_cgls.dat <==
0 4.98e-01
1 2.93e-01
2 1.96e-01
3 1.39e-01
4 1.08e-01
5 8.81e-02
6 7.44e-02
7 6.29e-02
8 5.44e-02
9 4.78e-02
10 4.29e-02
11 3.86e-02
12 3.49e-02
13 3.18e-02
14 2.92e-02
15 2.71e-02
16 2.51e-02
17 2.34e-02
18 2.18e-02
19 2.05e-02
20 1.93e-02
21 1.82e-02
22 1.71e-02
23 1.62e-02
24 1.55e-02
25 1.47e-02
26 1.40e-02
27 1.34e-02
28 1.28e-02
29 1.23e-02
30 1.18e-02
31 1.13e-02
32 1.08e-02
33 1.04e-02
34 1.01e-02
35 9.71e-03
36 9.40e-03
37 9.10e-03
38 8.82e-03
39 8.53e-03
40 8.26e-03
41 8.00e-03
42 7.77e-03
43 7.55e-03
44 7.33e-03
45 7.12e-03
46 6.94e-03
47 6.76e-03
48 6.58e-03
49 6.42e-03
50 6.26e-03
51 6.10e-03
52 5.95e-03
53 5.81e-03
54 5.67e-03
55 5.54e-03
56 5.41e-03
57 5.28e-03
58 5.17e-03
59 5.05e-03
60 4.95e-03
61 4.84e-03
62 4.74e-03
63 4.64e-03
64 4.54e-03
65 4.46e-03
66 4.37e-03
67 4.29e-03
68 4.22e-03
69 4.15e-03
70 4.08e-03
71 4.01e-03
72 3.95e-03
73 3.88e-03
74 3.82e-03
75 3.76e-03
76 3.70e-03
77 3.64e-03
78 3.58e-03
79 3.52e-03
80 3.46e-03
81 3.41e-03
82 3.35e-03
83 3.30e-03
84 3.25e-03
85 3.20e-03
86 3.15e-03
87 3.10e-03
88 3.06e-03
89 3.02e-03
90 2.99e-03
91 2.95e-03
92 2.91e-03
93 2.87e-03
94 2.84e-03
95 2.80e-03
96 2.76e-03
97 2.73e-03
98 2.70e-03
99 2.66e-03

==> results/3d_invpoi_1_spaqr.dat <==
0 1.21e-02
1 5.89e-03
2 3.23e-03
3 1.14e-03
4 5.34e-04
5 2.84e-04
6 2.11e-04
7 1.47e-04
8 1.09e-04
9 8.36e-05
10 6.58e-05
11 3.67e-05
12 3.98e-05
13 2.46e-05
14 1.57e-05
15 7.76e-06
16 6.17e-06
17 3.42e-06
18 1.84e-06
19 8.51e-07
20 3.64e-07
21 2.29e-07
22 9.73e-08
23 5.81e-08
24 3.88e-08
25 2.02e-08
26 1.11e-08
27 5.28e-09
28 2.28e-09
29 1.94e-09
30 9.36e-10
31 4.68e-10
32 2.84e-10
33 1.49e-10
34 5.13e-11
35 1.85e-11
36 1.61e-11
37 6.68e-12
38 3.92e-12
39 2.59e-12
40 1.97e-12
41 9.03e-13

==> results/3d_invpoi_2_alpha_level.dat <==
level	q1	median	q2
15	1.6E+00	1.75E+00	2.444E+00
14	1.857E+00	2.4E+00	2.7E+00
13	1.857E+00	2.533E+00	2.778E+00
12	1.857E+00	2.115E+00	2.321E+00
11	1.883E+00	2.048E+00	2.192E+00
10	1.921E+00	2.03E+00	2.126E+00
9	1.903E+00	1.981E+00	2.144E+00
8	1.911E+00	1.95E+00	2.046E+00
7	1.913E+00	1.935E+00	1.986E+00
6	1.898E+00	1.937E+00	2.097E+00
5	1.878E+00	1.928E+00	1.965E+00
4	1.864E+00	1.937E+00	1.979E+00
3	1.863E+00	1.967E+00	2.104E+00
2	1.9E+00	1.947E+00	1.961E+00
1	2.493E+00	2.493E+00	2.493E+00

==> results/3d_invpoi_2_cgls.dat <==
0 4.91e-01
1 2.87e-01
2 1.90e-01
3 1.34e-01
4 1.05e-01
5 8.48e-02
6 7.11e-02
7 5.98e-02
8 5.17e-02
9 4.53e-02
10 4.04e-02
11 3.61e-02
12 3.26e-02
13 2.96e-02
14 2.70e-02
15 2.49e-02
16 2.30e-02
17 2.13e-02
18 1.98e-02
19 1.85e-02
20 1.73e-02
21 1.63e-02
22 1.53e-02
23 1.44e-02
24 1.37e-02
25 1.30e-02
26 1.23e-02
27 1.17e-02
28 1.11e-02
29 1.06e-02
30 1.02e-02
31 9.70e-03
32 9.29e-03
33 8.92e-03
34 8.58e-03
35 8.24e-03
36 7.92e-03
37 7.63e-03
38 7.35e-03
39 7.08e-03
40 6.81e-03
41 6.58e-03
42 6.36e-03
43 6.16e-03
44 5.96e-03
45 5.77e-03
46 5.60e-03
47 5.43e-03
48 5.27e-03
49 5.12e-03
50 4.97e-03
51 4.84e-03
52 4.71e-03
53 4.59e-03
54 4.47e-03
55 4.35e-03
56 4.24e-03
57 4.13e-03
58 4.03e-03
59 3.93e-03
60 3.84e-03
61 3.74e-03
62 3.66e-03
63 3.58e-03
64 3.50e-03
65 3.43e-03
66 3.36e-03
67 3.29e-03
68 3.22e-03
69 3.16e-03
70 3.10e-03
71 3.04e-03
72 2.98e-03
73 2.93e-03
74 2.87e-03
75 2.82e-03
76 2.77e-03
77 2.72e-03
78 2.67e-03
79 2.62e-03
80 2.57e-03
81 2.53e-03
82 2.48e-03
83 2.44e-03
84 2.40e-03
85 2.35e-03
86 2.31e-03
87 2.27e-03
88 2.24e-03
89 2.20e-03
90 2.17e-03
91 2.13e-03
92 2.10e-03
93 2.06e-03
94 2.04e-03
95 2.01e-03
96 1.98e-03
97 1.95e-03
98 1.92e-03
99 1.89e-03

==> results/3d_invpoi_2_spaqr.dat <==
0 5.62e-03
1 4.53e-04
2 6.58e-05
3 9.61e-06
4 1.29e-06
5 1.70e-07
6 2.49e-08
7 3.34e-09
8 4.46e-10
9 6.94e-11
10 9.02e-12
11 1.45e-12
12 2.02e-13

==> results/alpha_1.5_3d_invpoi.dat <==
1	1.3
2	1.413
3	1.361
4	1.397
5	1.439
6	1.397
7	1.401
8	1.401
9	1.399
10	1.414
11	1.430
12	1.398
13	1.452
14	1.769
15	1.769

==> results/alpha_1_3d_invpoi.dat <==
1	1.041
2	1.051
3	1.040
4	1.041
5	1.042
6	1.040
7	1.040
8	1.039
9	1.036
10	1.037
11	1.038
12	1.039
13	1.040
14	1.093
15	1.093

==> results/alpha_2_3d_invpoi.dat <==
1	2.156
2	2.327
3	1.995
4	2.006
5	2.013
6	1.920
7	1.895
8	1.881
9	1.871
10	1.872
11	1.906
12	1.834
13	1.849
14	2.451
15	2.451

==> results/runtime_per_level_128_3d_invpoi.dat <==
Level	Elimination	Reassign	Scale	Sparsify	Merge
15	21.453	9.825	0.000	0.000	12.298
14	22.208	11.119	0.000	0.000	22.162
13	58.647	23.737	56.257	331.382	25.808
12	62.402	37.867	86.918	387.273	34.678
11	124.033	46.794	141.615	602.361	39.906
10	188.853	57.148	203.786	907.609	24.754
9	134.713	32.230	164.513	882.640	19.227
8	174.670	26.721	189.356	1045.877	13.129
7	159.357	17.499	164.803	884.372	6.520
6	83.443	9.382	97.446	588.733	4.623
5	73.894	5.285	77.289	389.770	2.165
4	31.529	1.691	44.333	170.463	0.464
3	8.256	0.720	11.727	30.058	0.073
2	1.460	0.106	0.000	0.000	0.044
1	1.571	0.000	0.000	0.000	0.000
